Warps induced by satellites on barred and non-barred galaxies

Warps are common vertical asymmetries that appear in the outer parts of the galactic discs, bending one part upwards and the other downwards. Many mechanisms can trigger warp formation, including tidal interactions. The interactions with satellites distort the edges of the disc and can also change the central morphology, impacting, for example, the development of a galactic bar. In mergers events, the bar can be weakened or even destroyed. In this study, we aim to compare barred and non-barred galaxy models and their susceptibility to warping. To analyze the effects of induced warps, we used $N$-body simulations of a barred and a non-barred central galaxy interacting with satellites of varying masses ($0.1 \times 10^{10} \mathrm{M_{\odot}}$, $0.5 \times 10^{10} \mathrm{M_{\odot}}$ and $1 \times 10^{10} \mathrm{M_{\odot}}$) and initial orbital radii (10, 20 and 30 kpc). We also ran isolated simulations of the central galaxies for comparison. We found that the induced warps are stronger in the barred galaxy compared with the non-barred galaxy, in perturbed and isolated models. In addition, the masses of the satellites determine the level of destruction of the bar and the intensity of the induced warp. The time in which the bar will be weakened or destroyed depends on the orbital radius of the satellite.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
